Complexity and scalability of defeasible reasoning in many-valued weighted knowledge bases with typicality

Weighted knowledge bases for description logics with typicality under a "concept-wise" multi-preferential semantics provide a logical interpretation of MultiLayer Perceptrons. In this context, Answer Set Programming (ASP) has been shown to be suitable for addressing defeasible reasoning in the finitely many-valued case, providing a $\Pi^p_2$ upper bound on the complexity of the problem, nonetheless leaving unknown the exact complexity and only providing a proof-of-concept implementation. This paper fulfils the lack by providing a $P^{NP[log]}$-completeness result and new ASP encodings that deal with weighted knowledge bases with large search spaces.

==> scatter-10.csv <==
Testcase	without ordered (size=50)	without ordered (size=100)	without ordered (size=200)	without ordered (size=400)	ordered (size=50)	ordered (size=100)	ordered (size=200)	ordered (size=400)
1	1800	21.91	443.92	1800	1534.04	22.25	111.7	1800
2	1800	22.53	1800	1800	1800	21.4	1800	1800
3	5.72	150.1	96.88	905.43	6.39	22.4	139.04	399.91
4	1800	143.56	216.65	1800	1800	1800	766.38	1800
5	1800	1800	94.52	500.2	1800	30.18	100.78	432.56
6	1800	1800	1800	1800	1800	1800	1800	409.44
7	1800	1800	1800	1800	26.67	1800	1800	1800
8	1800	1800	109.79	1800	1800	1800	93.95	1800
9	1800	1800	148.09	518.21	1800	1800	1800	406.94
10	8.1	105.84	149.74	1329.89	6.05	23.51	1800	411.65


==> scatter-5.csv <==
Testcase	without ordered (size=50)	without ordered (size=100)	without ordered (size=200)	without ordered (size=400)	ordered (size=50)	ordered (size=100)	ordered (size=200)	ordered (size=400)
1	1800	16.24	72.9	1800	12.67	15.28	69.32	1800
2	1800	15.96	1800	483.04	29.86	15.42	1800	1800
3	4.26	16.6	74.61	414.65	3.96	15.79	80.34	301.6
4	1800	33.96	103.3	1800	322.05	16.68	76.44	339.27
5	1800	1800	69.16	442.52	798.18	59.49	67.01	304.47
6	1800	1800	1800	666.59	72.27	1800	1800	310.95
7	210.49	1800	1800	1800	4.29	1800	1800	1800
8	1639.14	1800	84.59	1800	5	1800	68.97	1800
9	1800	1800	187.09	513.77	1800	69.76	118.21	301.13
10	4.51	23.13	78.41	1125.04	3.86	16.46	69.43	298.45

